Computational Complexity-Constrained Spectral Efficiency Analysis for 6G Waveforms

In this work, we present a tutorial on how to account for the computational time complexity overhead of signal processing in the spectral efficiency (SE) analysis of wireless waveforms. Our methodology is particularly relevant in scenarios where achieving higher SE entails a penalty in complexity, a common trade-off present in 6G candidate waveforms. We consider that SE derives from the data rate, which is impacted by time-dependent overheads. Thus, neglecting the computational complexity overhead in the SE analysis grants an unfair advantage to more computationally complex waveforms, as they require larger computational resources to meet a signal processing runtime below the symbol period. We demonstrate our points with two case studies. In the first, we refer to IEEE 802.11a-compliant baseband processors from the literature to show that their runtime significantly impacts the SE perceived by upper layers. In the second case study, we show that waveforms considered less efficient in terms of SE can outperform their more computationally expensive counterparts if provided with equivalent high-performance computational resources. Based on these cases, we believe our tutorial can address the comparative SE analysis of waveforms that operate under different computational resource constraints.

==> gnuplot-script-sc_se.txt <==
    set terminal postscript eps enhanced mono font 'Helvetica,23'


    set font 'Helvetica,23'



    set xtics font "Helvetica,23" 
    set ytics font "Helvetica,23" 
    set key spacing 1.3 font 'Helvetica,18'   
    set ylabel 'Complexity-Constrained SE (b/s/Hz)'  font 'Helvetica,23'
    set xlabel 'Number of Subcarriers (N)'  font 'Helvetica,23'

    #set label "OFDM Spectral Efficiency" at 20,0.81 font 'Helvetica,23'
   set xrange[4:1024]

    symbolPeriodSecs = 0.000004

    #ofdm complexities
    ttxofdm(x)=x*(log(x)/log(2))
    trxofdm(x)=x*(log(x)/log(2))+ x

    #im complexities
    ttxim(x)=x*(log(x)/log(2))+ x*x
    trxim(x)=x*(log(x)/log(2))+ 2*x + x*x

    #my mapper
    ttxim2(x)=x*(log(x)/log(2))+ x
    trxim2(x)=x*(log(x)/log(2))+ 2*x + x


    # DM-OFDM complexities at tx and rx
    ttxdm(x)=x*(log(x)/log(2))+ x*x
    trxdm(x)=x*(log(x)/log(2))+ 4*x + x*x

    # DM-OFDM complexities at tx and rx
    ttxdm2(x)=x*(log(x)/log(2))+ x
    trxdm2(x)=x*(log(x)/log(2))+ 4*x + x


    # DM-OFDM comp resources I in inst./second
    Itxdm(x)=ttxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
    Irxdm(x)=trxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
# set xtics 2, 16 #min=2, step= 2
    #plot sc optimized dm
 #   plot  (x+x -0.5*(log(x)/log(2)) ) / (ttxdm2(x)/Itxdm(x) + symbolPeriodSecs + trxdm2(x)/Irxdm(x))  t"DM-OFDM (Optimized Mapper)"  with points pt 7 lw 4.5
    #optimized im
  #  replot  (x/2+x -0.5*(log(x)/log(2)) ) / (ttxim2(x)/Itxdm(x) + symbolPeriodSecs + trxim2(x)/Irxdm(x))  t"OFDM-IM (Optimized Mapper)" with points pt 11
    #ofdm
    #
#
# plot ((x + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs) )/(312500*x) t"DM-OFDM (non complexity-constrained)"  with points  pt 7
 #    replot ((x/2 + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs))/(312500*x) t"OFDM-IM (non complexity-constrained)"  with points pt 9
 #    replot ((x) / ( symbolPeriodSecs ) )/(312500*x) t"OFDM (non complexity-constrained)" with lines ls 1 lw 3
     plot ((x + x -0.5*(log(x)/log(2)) ) / (ttxdm2(x)/Itxdm(x) + symbolPeriodSecs + trxdm2(x)/Irxdm(x)))/(312500*x) t"DM-OFDM (optimized)"  with points  pt 7 lw 4.5
     replot  ((x/2 + x -0.5*(log(x)/log(2)) ) / (ttxim2(x)/Itxdm(x) + symbolPeriodSecs + trxim2(x)/Irxdm(x)))/(312500*x) t"OFDM-IM (optimized)"  with points pt 11
     replot ((x) / (ttxofdm(x)/Itxdm(x) + symbolPeriodSecs + trxofdm(x)/Irxdm(x)))/(312500*x)  t"OFDM" with lines ls 2 lw 3 
     replot ((x + x -0.5*(log(x)/log(2)) ) / (ttxdm(x)/Itxdm(x) + symbolPeriodSecs + trxdm(x)/Irxdm(x)))/(312500*x) t"DM-OFDM (original)"  with points  pt 65
     replot  ((x/2 + x -0.5*(log(x)/log(2)) ) / (ttxim(x)/Itxdm(x) + symbolPeriodSecs + trxim(x)/Irxdm(x)))/(312500*x) t"OFDM-IM (original)"  with points pt 72



    #replot 0.8 lt 5 lc 3 lw 1 t"" 

    set output 'scse.eps'
    replot
    set term pop; set out;


==> gnuplot-script-se__copy_.txt <==
    set terminal postscript eps enhanced mono font 'Helvetica,23'


    set font 'Helvetica,23'



    set xtics font "Helvetica,23" 
    set ytics font "Helvetica,23" 
    set key spacing 1.3 font 'Helvetica,16'  left top #  at 89, 69
    set ylabel 'Spectral Efficiency (b/s/Hz)'  font 'Helvetica,23'
    set xlabel 'Number of Subcarriers (N)'  font 'Helvetica,23'

    #set label "OFDM Spectral Efficiency" at 20,0.81 font 'Helvetica,23'
   set xrange[2:16]

    symbolPeriodSecs = 0.000004

    #ofdm complexities
    ttxofdm(x)=x*(log(x)/log(2))
    trxofdm(x)=x*(log(x)/log(2))+ x

    #im complexities
    ttxim(x)=x*(log(x)/log(2))+ x*x
    trxim(x)=x*(log(x)/log(2))+ 2*x + x*x

    #my mapper
    ttxim2(x)=x*(log(x)/log(2))+ x
    trxim2(x)=x*(log(x)/log(2))+ 2*x + x


    # DM-OFDM complexities at tx and rx
    ttxdm(x)=x*(log(x)/log(2))+ x*x
    trxdm(x)=x*(log(x)/log(2))+ 4*x + x*x

    # DM-OFDM complexities at tx and rx
    ttxdm2(x)=x*(log(x)/log(2))+ x
    trxdm2(x)=x*(log(x)/log(2))+ 4*x + x


    # DM-OFDM comp resources I in inst./second
    Itxdm(x)=ttxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
    Irxdm(x)=trxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
# set xtics 2, 16 #min=2, step= 2
    #plot sc optimized dm
 #   plot  (x+x -0.5*(log(x)/log(2)) ) / (ttxdm2(x)/Itxdm(x) + symbolPeriodSecs + trxdm2(x)/Irxdm(x))  t"DM-OFDM (Optimized Mapper)"  with points pt 7 lw 4.5
    #optimized im
  #  replot  (x/2+x -0.5*(log(x)/log(2)) ) / (ttxim2(x)/Itxdm(x) + symbolPeriodSecs + trxim2(x)/Irxdm(x))  t"OFDM-IM (Optimized Mapper)" with points pt 11
    #ofdm
     plot ((x + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs) )/(312500*x) t"DM-OFDM (non complexity-constrained)"  with points  pt 7
     replot ((x/2 + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs))/(312500*x) t"OFDM-IM (non complexity-constrained)"  with points pt 9
     replot ((x) / ( symbolPeriodSecs ) )/(312500*x) t"OFDM (non complexity-constrained)" with lines ls 1 lw 3
     replot ((x) / (ttxofdm(x)/Itxdm(x) + symbolPeriodSecs + trxofdm(x)/Irxdm(x)))/(312500*x)  t"OFDM (complexity-constrained)" with lines ls 2 lw 3 
     replot ((x + x -0.5*(log(x)/log(2)) ) / (ttxdm(x)/Itxdm(x) + symbolPeriodSecs + trxdm(x)/Irxdm(x)))/(312500*x) t"DM-OFDM (complexity-constrained)"  with points  pt 65
     replot  ((x/2 + x -0.5*(log(x)/log(2)) ) / (ttxim(x)/Itxdm(x) + symbolPeriodSecs + trxim(x)/Irxdm(x)))/(312500*x) t"OFDM-IM (complexity-constrained)"  with points pt 72



    #replot 0.8 lt 5 lc 3 lw 1 t"" 

    set output 'se.eps'
    replot
    set term pop; set out;


==> gnuplot-script-wifi.txt <==
    set terminal postscript eps enhanced mono font 'Helvetica,23'


    set font 'Helvetica,23'



    set xtics font "Helvetica,23" 
    set ytics font "Helvetica,23" 
    set key spacing 1.3 font 'Helvetica,16'  left top #  at 89, 69
    set ylabel 'Spectral Efficiency (b/s/Hz)'  font 'Helvetica,23'
    set xlabel 'Number of Subcarriers (N)'  font 'Helvetica,23'

    #set label "OFDM Spectral Efficiency" at 20,0.81 font 'Helvetica,23'
   set xrange[2:16]

    symbolPeriodSecs = 0.000004

    #ofdm complexities
    ttxofdm(x)=x*(log(x)/log(2))
    trxofdm(x)=x*(log(x)/log(2))+ x

    #im complexities
    ttxim(x)=x*(log(x)/log(2))+ x*x
    trxim(x)=x*(log(x)/log(2))+ 2*x + x*x

    #my mapper
    ttxim2(x)=x*(log(x)/log(2))+ x
    trxim2(x)=x*(log(x)/log(2))+ 2*x + x


    # DM-OFDM complexities at tx and rx
    ttxdm(x)=x*(log(x)/log(2))+ x*x
    trxdm(x)=x*(log(x)/log(2))+ 4*x + x*x

    # DM-OFDM complexities at tx and rx
    ttxdm2(x)=x*(log(x)/log(2))+ x
    trxdm2(x)=x*(log(x)/log(2))+ 4*x + x


    # DM-OFDM comp resources I in inst./second
    Itxdm(x)=ttxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
    Irxdm(x)=trxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
# set xtics 2, 16 #min=2, step= 2
    #plot sc optimized dm
 #   plot  (x+x -0.5*(log(x)/log(2)) ) / (ttxdm2(x)/Itxdm(x) + symbolPeriodSecs + trxdm2(x)/Irxdm(x))  t"DM-OFDM (Optimized Mapper)"  with points pt 7 lw 4.5
    #optimized im
  #  replot  (x/2+x -0.5*(log(x)/log(2)) ) / (ttxim2(x)/Itxdm(x) + symbolPeriodSecs + trxim2(x)/Irxdm(x))  t"OFDM-IM (Optimized Mapper)" with points pt 11
    #ofdm
     plot ((x + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs) )/(312500*x) t"DM-OFDM (non complexity-constrained)"  with points  pt 7
     replot ((x/2 + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs))/(312500*x) t"OFDM-IM (non complexity-constrained)"  with points pt 9
     replot ((x) / ( symbolPeriodSecs ) )/(312500*x) t"OFDM (non complexity-constrained)" with lines ls 1 lw 3
     replot ((x) / (ttxofdm(x)/Itxdm(x) + symbolPeriodSecs + trxofdm(x)/Irxdm(x)))/(312500*x)  t"OFDM (complexity-constrained)" with lines ls 2 lw 3 
     replot ((x + x -0.5*(log(x)/log(2)) ) / (ttxdm(x)/Itxdm(x) + symbolPeriodSecs + trxdm(x)/Irxdm(x)))/(312500*x) t"DM-OFDM (complexity-constrained)"  with points  pt 65
     replot  ((x/2 + x -0.5*(log(x)/log(2)) ) / (ttxim(x)/Itxdm(x) + symbolPeriodSecs + trxim(x)/Irxdm(x)))/(312500*x) t"OFDM-IM (complexity-constrained)"  with points pt 72



    #replot 0.8 lt 5 lc 3 lw 1 t"" 

    set output 'se.eps'
    replot
    set term pop; set out;


==> gnuplot-script.txt <==
    set terminal postscript eps enhanced mono font 'Helvetica,23'


    set font 'Helvetica,23'



    set xtics font "Helvetica,23" 
    set ytics font "Helvetica,23" 
    set key spacing 1.3 font 'Helvetica, 18'  above #at -30.4, 45
    set ylabel 'Data Rate (Mbits/s)'  font 'Helvetica,23'
    set xlabel 'Number of Subcarriers (N)'  font 'Helvetica,23'

    #set label "OFDM Spectral Efficiency" at 20,0.81 font 'Helvetica,23'
   set xrange[2:1024]

    symbolPeriodSecs = 0.000004

    #ofdm complexities
    ttxofdm(x)=x*(log(x)/log(2))
    trxofdm(x)=x*(log(x)/log(2))+ x

    #im complexities
    ttxim(x)=x*(log(x)/log(2))+ x*x
    trxim(x)=x*(log(x)/log(2))+ 2*x + x*x

    #my mapper
    ttxim2(x)=x*(log(x)/log(2))+ x
    trxim2(x)=x*(log(x)/log(2))+ 2*x + x


    # DM-OFDM complexities at tx and rx
    ttxdm(x)=x*(log(x)/log(2))+ x*x
    trxdm(x)=x*(log(x)/log(2))+ 4*x + x*x

    # DM-OFDM complexities at tx and rx
    ttxdm2(x)=x*(log(x)/log(2))+ x
    trxdm2(x)=x*(log(x)/log(2))+ 4*x + x


    # DM-OFDM comp resources I in inst./second
    Itxdm(x)=ttxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
    Irxdm(x)=trxdm(x)/symbolPeriodSecs #4=wifi ofdm symbol period
# set xtics 2, 16 #min=2, step= 2
    #plot sc optimized dm
    plot  (x+x -0.5*(log(x)/log(2)) ) / (ttxdm2(x)/Itxdm(x) + symbolPeriodSecs + trxdm2(x)/Irxdm(x))/ 10e6  t"DM-OFDM (optimized)"  with points pt 7 lw 4.5
    #optimized im
    replot  (x/2+x -0.5*(log(x)/log(2)) ) / (ttxim2(x)/Itxdm(x) + symbolPeriodSecs + trxim2(x)/Irxdm(x))/ 10e6  t"OFDM-IM (optimized)" with points pt 11
    #ofdm
   #  plot (x + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs) / 10e6 t"DM-OFDM (non complexity-constrained)"  with points  pt 7
   #  replot (x/2 + x -0.5*(log(x)/log(2)) ) / (symbolPeriodSecs) / 10e6 t"OFDM-IM (non complexity-constrained)"  with points pt 9
    # replot (x) / ( symbolPeriodSecs )/ 10e6  t"OFDM (non complexity-constrained)" with lines ls 1 lw 3
     replot (x) / (ttxofdm(x)/Itxdm(x) + symbolPeriodSecs + trxofdm(x)/Irxdm(x))/ 10e6  t"OFDM" with lines ls 2 lw 3 
     replot (x + x -0.5*(log(x)/log(2)) ) / (ttxdm(x)/Itxdm(x) + symbolPeriodSecs + trxdm(x)/Irxdm(x))/ 10e6 t"DM-OFDM (original)"  with points  pt 65
     replot  (x/2 + x -0.5*(log(x)/log(2)) ) / (ttxim(x)/Itxdm(x) + symbolPeriodSecs + trxim(x)/Irxdm(x)) / 10e6 t"OFDM-IM (original)"  with points pt 72



    #replot 0.8 lt 5 lc 3 lw 1 t"" 

    set output 'sc.eps'
    replot
    set term pop; set out;

